Tutorial on the double balanced mixer

Smart use of mixers is a relevant issue in radio engineering and in instrumentation design, and of paramount importance in phase noise metrology. However simple the mixer seems, every time I try to explain to a colleague what it does, something goes wrong. One difficulty is that actual mixers operate in a wide range of power (150 dB or more) and frequency (up to 3 decades). Another difficulty is that the mixer works as a multiplier in the time-domain, which is necessary to convert frequencies. A further difficulty is the interaction with external circuits, the input sources and the load. Yet far the biggest difficulty is that designing with mixers requires a deep comprehension of the whole circuit at system level and at a component level. As the electronic-component approach is well explained in a number of references, this tutorial emphasizes the system approach, aiming to provide wisdom and insight on mixes.

==> mix-sd-v6p9fig.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{mix-sd-v6p9fig.pstex}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(6209,5634)(-716,-4705)
\end{picture}%


==> mix-vphi.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{mix-vphi.pstex}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(5817,4419)(-638,-3490)
\end{picture}%

